Characterization of the $\delta$ Scuti eclipsing binary KIC 4851217 and its tertiary companion as well as detection of tidally tilted pulsations

Stellar theory enables us to understand the properties of stars at different stages of their evolution, and contributes to other fields of astrophysics such as galactic and exoplanet studies. Assessing the accuracy of stellar theories necessitates high precision, model-independent measurements of the properties of real stars, such as those obtainable for the components of double lined eclipsing binaries (DLEBs), while asteroseismology offers probing power of the stellar interior if one or both components pulsate. KIC 4851217 is a DLEB containing two late A-type stars and exhibits pulsations of the $\delta$ Scuti type. By analysing high resolution HERMES and moderate resolution ISIS spectra, jointly with Kepler and TESS light curves, we measured the masses, radii and effective temperatures of the components to precisions of ~0.5, ~1.1 and ~1 per cent, respectively. We additionally report the discovery and characterisation of a tertiary M-dwarf companion. Models of the system's spectral energy distribution agree with an age of 0.82 Gyr, with the more massive and larger secondary component near the end of the main sequence lifetime. An examination of the pulsating component's pulsation frequencies reveals 39 pulsation multiplets that are split by the orbital frequency. For most of these, it is evident that the pulsation axes have been tilted into the orbital plane. This makes KIC 4851217 a tidally tilted pulsator (TTP). This precisely characterized $\delta$ Scuti DLEB is an ideal candidate for advancing intermediate-mass stellar theory, contributing to our understanding of hierarchichal systems as well as to the topic of TTPs.

==> ref_responses.txt <==

 MN-24-1104-MJ, referee report
 -----------------------------
 
 We would first like to thank the referee for reading our manuscript and providing us helpful comments. Please see below for our responses. 

 Best wishes, 

 
1) Very minor grammar points: DELB should be DLEB in 2nd column of page 1. The word ‘needed’ should be added after ‘additional constraints are’.
 
 Response - Corrections made. 


2) In Figure 2, the extrapolation between the Kepler and TESS data epochs with a large gap looks a bit arbitrary - are there other possible nearly-as-likely fits or solutions?  You explain the methods well, but could you comment on any degeneracies?

 Response - We shall first demonstrate that the orbital cycle count from the Kepler data projected to the TESS epoch is unambiguous and uniquely determined. The period is constrained to within about 1 part per million (days) from the nearly 500 eclipse times observed by Kepler, each with an accuracy better than 1 minute. There are about 915 orbital cycles between the Kepler and TESS data which, given the above, means we can extrapolate to the first TESS epoch to a precision of about 1 part per thousand (days), i.e., about 0.05% of one orbital cycle. 
 
 The solution is well constrained by jointly fitting both ETV curves with a single set of parameters describing the system. It is in fact the presence of the TESS data at the later epoch that allows us to constrain the outer orbital period and eccentricity, and indeed, the distinctive shape of the curve in the extrapolated region is a direct consequence of the precisely constrained outer orbital eccentricity. Additionally, the apsidal motion period is much longer than the outer orbital period. The effect of the inner orbit's apsidal motion in the ETVs is sinusoidal, contrasting with the eccentric curve of the outer orbital period. This distinction makes it easy to differentiate between the two, allowing for effective constraint of the parameters for each contribution.
 
 Clarifications of the above have been added to the text in the second to last paragraph on page 4. 


3) On page 4 you assume orbital inclination angle near 90 degrees to obtain a tertiary mass 0.4 Msun.  Is this a reasonable assumption?  What is its basis?  Later, you infer a tertiary mass 0.6 Msun, so perhaps you could close the loop on the most likely mass and implication for inclination angle?

 Response - the assumption of 90 degrees yields a minimum estimate for the mass of the tertiary star, M_ter, since M_ter^3 = f(M)*M_tot^2/sin(i)^3, and where we have taken the total system mass to be M_tot > 4Msun. We have added a footnote to explain this as well as make it clear that this estimation for the third body's mass is not a precise measurement, unlike most of the tabulated results in this paper. 


4) In most of the Tables 1-7, there are many parameters obtained through modeling; You state that some have their ‘usual meaning’ on page 4, but the usual meaning for many readers is not known unless one is an expert on binary star modeling or use of these simulation codes.  Could you perhaps include some footnotes to the tables to define the meanings for the more obscure parameters?  In many cases the text also does not define them.

 Response - footnotes have now been added to tables to explain parameters where the meaning is not made clear in the text either before modelling or after in the discussion of the results. We also change the Ts to Teffs in Table 2 which presents the results of the SED fit to bring into alignment with the text.


5) Regarding the SED fitting, you note on page 5 that one or more of the stars must be ‘evolved in radius’—what do you mean by this term?  Do you mean that the star is non-spherical or ellipsoidal because of tidal effects?

 Response - "Evolved in radius" refers to the star's expansion as it progresses through its evolutionary stages, and this pathway depends on its mass. The point is that for the given orbit, the relatively large amplitude of the ellipsoidal variation aligns with the idea that one of the stars has expanded somewhat due to stellar evolution because a larger radius generates a larger ellipsoidal modulation. We have modified the text to make this clear.


6) Near the end of the paper, I started to become confused and overwhelmed by the descriptions of ‘independent analysis’ of photometric and spectroscopic data vs. ‘combined analysis’.  Perhaps it would help to have a ‘roadmap’ in the form of a figure of flowchart or table of the data incorporated and procedures in this paper, and which derived parameters are independent, and which are a result of combined data. Are you only using Kepler + TESS + your spectroscopic data, or additional literature data in the ‘combined’ analysis?  I am especially concerned when there are up to 10 free parameters in the methods that need to be fit by MCMC methods; it is hard to keep track of everything.

  Response - Table 9 effectively addresses the first issue in this comment because it summarises the parameters that were derived from each of the different datasets analysed in this work. The fact that this table then compares those values with the results from the combined analysis implies these parameters were also measured via the combined analysis. We make a clear note of the longer list of parameters derived from the combined analysis and state which they are, e.g., those of the third star; please see final paragraph of section 6.3. We have edited the introduction of the combined analysis (see below) to state clearly where the results from it can be found. We also point the reader to the comparison table and show clearly that the results of the individual modelling of the RVs, ETVs, SED and light curves are presented only in prior sections. 

  We do note that the introduction of the combined analysis was quite misleading as it mistakenly said that the combined analysis was split in two parts where only the latter was carried out by LightCurveFactory. This was a misstatement, the whole of the combined analysis was carried out using LightCurveFactory in Section 6.2, and 6.1 is simply used to show that some of the fundamental properties of the inner EB can be calculated using already measured parameters; this has now been clarified. This introduction has been edited and we feel that this now removes much of the above confusion.

  To address the latter point we now state explicitly at the start of Section 6.2 which datasets were jointly modelled in the combined analysis.  
  

7) Perhaps this is an elementary point: On page 11, how do you use only apparent magnitudes to obtain a distance to the star?  And how do you use SED fitting to obtain a distance to the star independently?  A few sentences explanation would help.
 
 Response - The distance given in Table 7 is obtained from the stellar radii and Teff values as well as the listed apparent magnitudes. It is done within the JKTABSDIM code which is cited in the previous paragraph. The method can be found in that paper (2005A+A...429..645S), specifically section 5.3.
 
 For the distance derived from the SED fitting; modelling the SED involves deriving the intrinsic composite spectrum of the binary and scaling by the distance to match the observed fluxes. The distance measurement in a SED fit a more sophisticated version of the F=L/4(pi)d^2 relation. A footnote has been added in the SED fitting section for this.  

8) On page 12, can you say more about the definition and origin of the ‘passband-dependent extra (contaminated) light’ from Kepler?
 
 Response - The passband-dependent extra (contaminated) light, l_Kepler, refers to additional light captured within the Kepler photometric aperture that is not from the target. A footnote summarising has been added (footnote 9).  


9) One question that I don’t find addressed is whether the delta Scuti frequencies originate from only one or both stars in the system which are both in the pulsation instability region.  Could you comment, or state that this is not known, or will be discussed in the forthcoming paper? 

 Response - a concrete determination of which star pulsates would require asteroseimsimc modelling to determine the probability each mode belongs to either component, which is well beyond the scope of this paper. Alternatively, eclipse mapping can provide insights, which we have not yet attempted. We have made these clarifications in the paper. 


10) The Echelle diagram in Figure 10 is interesting, but the reader needs much more guidance to interpret it.  Could you add a couple of paragraphs of text and additional explanation in the figure caption?  Is such a diagram typical for delta Scuti stars, or stars with tidally tilted pulsations? 

Response - The figure caption has been updated with a detailed explanation of the figure. 

While the relatively rich collection of pulsation modes is not unusual for a Delta Scuti star, the number of multiplets that are split by multiples of the orbital frequency is quite unusually high.

We've extended the sentence where we introduce the 'echelle diagram to summarise the above.


11) Several times either Kepler LC data or SC data are used.  Were Kepler LC and SC data available during the same times for the entire 4-year Kepler observation length?   Could you be more specific about the time-series lengths for each data type?

Response - The target was observed in seven quarters in SC mode and 15 quarters in LC mode. When it was observed in SC it was also observed in LC (standard practise for the Kepler missions). This is clarified in Section 2.1 along with exactly which quarters the target was observed in for each mode of observation; hence there are always LC data, and in some months there are additionally SC data. 

Further specifications regarding the lengths of these time-series can be inferred from the table below, which we've summarised in the manuscript:

All long cadence, and additionally SC data where specified:
Q0 - 10 days
Q1 - one month
Q2 - three months (and same up to Q16)  - one month SC
Q3 
Q4 - one month SC
Q5
Q7
Q8
Q9 - three months SC
Q11
Q12
Q13 - three months SC
Q15 - three months SC
Q16 - three months SC
Q17 (32 days, and then the gyro failed) - 27 days SC 
(Note: there were no data for this source during all of Q6, Q10, and Q14 when the source landed on a bad CCD.
